Gravitational waves from nonradial oscillations of stochastically accreting neutron stars

Oscillating neutron stars are sources of continuous gravitational waves. We study analytically the excitation of stellar oscillations by the mechanical impact on the stellar surface of ''clumps'' of stochastically accreted matter. We calculate the waveform and spectrum of the gravitational wave signal emitted by the accretion-driven pulsations. Results are generated for an idealised model of a nonrotating, unmagnetised, one-component star with uniform polytropic index $n_{\rm poly}$ assuming Newtonian gravity and the Cowling approximation. We find that the excited mode amplitudes grow with increasing $n_{\rm poly}$ and mode order $n$. The gravitational wave signal forms a sequence of amplitude-modulated packets for $n_{\rm poly}=1$, lasting $\sim 10^{-3}$s after each impact. The gravitational wave strain increases with increasing $n_{\rm poly}$, but decreases with increasing $n$ and increasing multipole order $l$ for $n_{\rm poly}=1$. In the observing band of current long-baseline interferometers, $g$-modes emit higher, narrower peaks in the amplitude spectral density than $f$- and $p$-modes, with the highest peaks reaching $\sim 10^{-26}$Hz$^{-1/2}$ for modes with damping time $\tau_{nl} \sim 10^{8}$yr. The root-mean-square strain $h_{\text{rms}}$, calculated by summing over modes with $2\leq l\leq4$ and $\tau_{nl} \leq 10^{8}$yr, spans the range $10^{-33} \leq h_{\text{rms}} \leq 10^{-32}$ for $1\leq n_{\text{poly}}\leq 2$.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> python/data/data_with_freqHz/M1.4R1.0_G1.67n1.5L2_pmode_order0to59+freqHz.txt <==
sigma_sq freq_Hz Uorder U_R Vorder V_R Normalisation Qnl damping
3.419715313804987 4011.7599930301294 0 8.738257194601 0 2.5552586730809157 0.6328270793853412 0.4780414070399379 0.008431890665852
12.636915153083065 7711.88422835744 1 29.993505268976023 1 2.373483152852287 0.2748594148267352 -0.1197365824523921 0.0098423782048677
26.486255390630756 11164.782002083797 2 61.25173557469749 2 2.312585745776343 0.1262673121127233 0.0351656547701264 0.0259751081080199
44.70162952977995 14504.462647934522 3 101.96727105941386 3 2.281063847622682 0.0636200902781857 -0.0106786979498532 0.0988900485067792
67.16844491284688 17779.625675936415 4 151.9440753058423 4 2.262134779820381 0.0347985927067594 0.0032999414472105 0.4586620942356914
93.83126597870373 21014.243217172556 5 211.1011842651137 5 2.2497957590920192 0.0203824548906204 -0.0010220458170643 2.450191465895373
124.6611357453516 24221.749375324227 6 279.4006940177303 6 2.24128147360312 0.0126324841838446 0.0003168183861031 14.4461789970084
159.64197425724825 27410.282495015454 7 356.82210077635006 7 2.235139614288276 0.0082046374092335 -9.780726821769956e-05 92.42712978447464
198.7643755391016 30585.05323818133 8 443.3523117083193 8 2.2305421204914557 0.0055415905311016 3.01536151810289e-05 627.3068523199836
242.0225844207076 33749.54433174911 9 538.9814661142301 9 2.226988309440524 0.0038687304368725 -9.239708285255722e-06 4506.170256063438
289.4129390681326 36906.16663661414 10 643.7010644068903 10 2.22416131928375 0.0027781075729295 2.8330260239024538e-06 33519.60481299142
340.9330288349535 40056.63885019713 11 -757.503071705215 11 -2.221852996553648 0.002043967282763 8.602566934846852e-07 261964.01044573463
396.5812189393361 43202.2174120491 12 880.3794717999908 12 2.219922249791967 0.0015358812469265 2.634091308059295e-07 2064952.0329242249
456.3563712068637 46343.841006586525 13 -1012.322032655202 13 -2.218270843857164 0.0011756042452555 7.879625703824956e-08 17426753.663618803
520.257674511651 49482.22436742251 14 1153.3221575468554 14 2.216828725549837 0.0009146163937502 2.446098769211432e-08 139139659.4161561
588.2845394128398 52617.92092569683 15 -1303.3708085413375 15 -2.215544895745629 0.0007219366721351 6.990975812471522e-09 1332249101.3171463
660.4365296051286 55751.36561953813 16 1462.4584955581856 16 2.214381594603766 0.0005772611551205 2.353260809961103e-09 9328968076.50954
736.7133159370767 58882.9047938615 17 -1630.5752189216414 17 -2.2133103659984577 0.0004669698064862 5.53118041281222e-10 135707302192.33842
817.1146471575449 62012.81759150586 18 1807.7104189385327 18 2.2123094050367644 0.000381732917565 2.5708523899588647e-10 510640939879.0253
901.6403291971072 65141.331434942746 19 -1993.8530150450265 19 -2.2113618373378 0.0003150376822351 2.40216404435654e-11 48035677765548.63
990.2902096003772 68268.63339704902 20 2188.9913783812767 20 2.2104544275855607 0.0002622590333919 4.587154979605716e-11 10920036939344.918
1083.0641679708815 71394.87876147617 21 -2393.113321985283 21 -2.209576674055877 0.0002200607551198 -2.6508257448756565e-11 27337901191408.625
1179.962107678824 74520.19745507606 22 2606.206115434385 22 2.2087201771071454 0.0001860016927908 3.2804131389913766e-11 15039822044889.969
1280.9839507524318 77644.69901464476 23 -2828.2564380955555 23 -2.207878120921992 0.0001582720372972 -1.5093557906689198e-11 60278894274403.51
1386.1296339334049 80768.47642890683 24 3059.250428857422 24 2.207044964596664 0.0001355137479174 -7.826724714260054e-12 191455607353434.1
1495.3991049163926 83891.60912329057 25 -3299.173632958933 25 -2.2062161346295803 0.0001166963489357 2.2716768173989767e-11 19526687684984.957
1608.7923211700454 87014.16536894215 26 3548.011041745558 26 2.205387852138758 0.0001010298019089 -1.2365368019170975e-11 56940574252035.18
1726.3092466271748 90136.20413340951 27 -3805.747077170717 27 -2.204556967193518 8.790256530485027e-05 -1.8460848083076184e-11 22186838112647.03
1847.9498517738616 93257.77664394367 28 4072.365566499686 28 2.2037208220694238 7.683701655538656e-05 4.6230929775963145e-11 3087381419780.2705
1973.714111436935 96378.92758978525 29 -4347.849797320756 29 -2.2028771908467486 6.74570040089015e-05 -4.769222251628231e-11 2543151832420.7603
2103.60200455381 99499.6961443044 30 4632.182447565031 30 2.2020241650075945 5.9463967704183593e-05 1.0190542068408312e-11 49035903375527.46
2237.613513122209 102620.1167812774 31 -4925.3456383095445 31 -2.20116012410091 5.2619196565341056e-05 3.3935182936974504e-11 3908097258979.156
2375.748622195414 105740.21996948746 32 5227.3208871404895 32 2.200283665686378 4.673051465019785e-05 -5.624531261970731e-11 1262008449944.9485
2518.007318811652 108860.03272452485 33 -5538.089183110205 33 -2.199393600571161 4.1642207895228815e-05 3.46799571389523e-11 2955049938760.4243
2664.389591831407 111979.57908718956 34 5857.630886584159 34 2.1984888788655432 3.722733406112014e-05 6.544570097875003e-12 74110236731289.44
2814.895431832549 115098.88052509786 35 -6185.925796361125 35 -2.197568593985205 3.3381810558087234e-05 -3.1315647682083823e-11 2899937083812.568
2969.5248309157646 118217.95626878303 36 6522.953106277117 36 2.1966319454073537 3.001983190775484e-05 2.2946637928631532e-11 4853151586130.629
3128.2777822091443 121336.8235900144 37 -6868.691462620845 37 -2.195678242416627 2.707029562810449e-05 6.03204403402481e-14 6.328434333195667e+17
3291.154280032459 124455.49805065666 38 7223.11890225513 38 2.194706868076626 2.447399381588178e-05 -3.2847334783769053e-13 1.928142593978362e+16
3458.1543192566164 127573.99370011516 39 -7586.212893371833 39 -2.1937172818369386 2.218139452547262e-05 -1.1002179225179309e-11 15566455518580.008
3629.277895989718 130692.32326834607 40 7957.95029807478 40 2.192708997812688 2.015087704639609e-05 1.5724635541143717e-11 6918855825484.2
3804.5250066450662 133810.49830338225 41 -8338.307410542144 41 -2.191681588625475 1.834732135873625e-05 1.2857307638207944e-12 941748523606534.6
3983.895648475152 136928.52931522776 42 8727.25992891722 42 2.190634669926125 1.6740973895305586e-05 -2.743660141004567e-11 1886076779706.431
4167.389819171207 140046.4258848018 43 -9124.782953789285 43 -2.1895678949433 1.530653105641798e-05 2.0872906368336207e-11 2978117318657.871
4355.007517003387 143164.19676751088 44 9530.851016208962 44 2.188480956458021 1.4022395146369383e-05 7.969891338362097e-12 18704809371386.17
4546.748740661396 146281.84997873937 45 -9945.438033550818 45 -2.187373571932985 1.287006704198836e-05 -1.9639664129676196e-11 2825959163678.256
4742.613489196274 149399.3928702145 46 10368.517351592322 46 2.186245490014674 1.183364885708475e-05 -2.7704137044435155e-12 130530255091910.69
4942.601762172865 152516.83220024427 47 -10800.061709381403 47 -2.1850964793523397 1.0899434268308934e-05 2.50389952562426e-11 1471264885368.7705
5146.713559421487 155634.1741894438 48 11240.0432850117 48 2.1839263357528256 1.0055570204966271e-05 -1.1538594418688095e-11 6389547338658.767
5354.948880943913 158751.42457217522 49 -11688.433627872078 49 -2.182734865966619 9.291776019610436e-06 -1.676595876028692e-11 2795557690848.612
5567.307727353555 161868.58864980287 50 12145.203690850518 50 2.1815218927468667 8.599109653657184e-06 2.7416657794588995e-11 967200311818.8412
5783.790099447303 164985.6713255206 51 -12610.323863700842 51 -2.1802872592262466 7.969772229466986e-06 5.6728178323543736e-12 20932118407601.28
6004.395998280242 168102.67714233886 52 13083.763935288398 52 2.179030819934852 7.3969440670238145e-06 -2.621123127982184e-11 909750716245.2532
6229.125425053556 171219.6103143515 53 -13565.493086899089 53 -2.177752438968028 6.874646751307519e-06 3.819114197197033e-12 39815893354416.85
6457.978381415626 174336.47476022155 54 14055.479931678048 54 2.1764519949860195 6.397626651581994e-06 1.9790875995697554e-11 1379471384387.2644
6690.954869185489 177453.2741254759 55 -14553.692416496626 55 -2.175129365098093 5.961256161588506e-06 -1.7047663234381074e-11 1731928618747.363
6928.054890492289 180570.01180790958 56 15060.097987075813 56 2.173784449620748 5.561450063728366e-06 -1.5866537767610797e-11 1864871558302.5933
7169.27844770087 183686.6909776616 57 -15574.663442694871 57 -2.1724171485830133 5.194593987653209e-06 1.7153993257377827e-11 1489891142601.4087


==> python/data/data_with_freqHz/M1.4R1.0_G1.67n2.0L2_gmode_order1to59+freqHz.txt <==
sigma_sq freq_Hz Uorder U_R Vorder V_R Normalisation Qnl damping
0.5820813468746141 1655.1288456260504 1 0.9296640351884906 1 1.5971376498998504 0.0090564748956141 0.0227317906674266 128.7067263564272
0.3012757586580587 1190.754032318274 2 0.8164117156003065 2 2.709848659616443 0.002020180790851 0.0097820630032564 2594.457830055793
0.1855089182247996 934.3774805056248 3 0.7651503992164532 3 4.124601746880513 0.0007188258040187 0.0044644887769693 32852.07820763299
0.126122192314045 770.4344998005818 4 0.7430044136050248 4 5.891147344232576 0.0003227633281367 0.0021239260345851 314032.14493023994
0.0914922982659398 656.1939697948009 5 0.7364421956207822 5 8.049226119517165 0.0001672897569302 0.0010374444365792 2501135.0283546457
0.0694902447433452 571.8760214478202 6 0.7390114966676314 6 10.634751660870654 9.566901112064906e-05 0.0005149772140103 17595928.783443708
0.0546200396269263 507.00935408018256 7 0.7472396748634412 7 13.680687168143162 5.87930264464996e-05 0.0002579517082423 113515473.91625395
0.0440887581863283 455.5162764822204 8 0.7590988174088408 8 17.217514173344192 3.817718732363877e-05 0.0001297198395068 688917737.1766231
0.036351838448326 413.6215486304558 9 0.773335059755268 9 21.273616221943104 2.589518552308823e-05 6.523841162990616e-05 4006603705.164013
0.0304974582673516 378.8539235630042 10 0.789139906274192 10 25.875596004399004 1.819771646609437e-05 3.2706700289085104e-05 22648276111.591484
0.0259585584113903 349.52661558116705 11 -0.8059750905274415 11 -31.048530519022105 1.3169546651537896e-05 -1.6298495493401143e-05 125886665565.52943
0.022367157217141 324.44819446766513 12 0.823473159882475 12 36.816174368129104 9.769723206507832e-06 8.04960932308528e-06 695127897224.9119
0.0194758428916128 302.7527507493377 13 -0.8413782650009861 13 -43.20112200389087 7.402761399532546e-06 -3.927512743114519e-06 3851307312767.914
0.0171132013042751 283.7955596049213 14 0.8595094810014364 14 50.22493837989456 5.713037312565435e-06 1.8856406534084515e-06 21639913542578.074
0.0151573756195766 267.08652218702395 15 -0.8777373303958561 15 -57.90826538195691 4.480235452714003e-06 -8.861118333133464e-07 124913911005053.95
0.0135197834610428 252.24631728323118 16 0.8959683437352546 16 66.27090930159311 3.563472222525447e-06 4.044143470108343e-07 753777769165048.0
0.0121347597654684 238.9766990313176 17 -0.9141346822699996 17 -75.33191334129855 2.870131237478576e-06 -1.7700610032824584e-07 4884240841458579.0
0.0109527801571782 227.03988169684854 18 0.932186944959184 18 85.10961887121253 2.3378251431439635e-06 7.260782280760429e-08 3.563037021717574e+16
0.0099359153718251 216.24392143001998 19 -0.9500892760263892 19 -95.62171581434995 1.9236100868605207e-06 -2.6545679391299223e-08 3.239160349885873e+17
0.0090547141349447 206.43215124240774 20 0.9678157209205128 20 106.88528718503488 1.5973485885566427e-06 7.401695597001412e-09 5.016767527984867e+18
0.0082860229937179 197.47541426128993 21 -0.9853477204106008 21 -118.91684601569 1.3375191692619734e-06 -2.10336659059398e-10 7.418458881509873e+21
0.0076114341624867 189.26626599098662 22 1.002672243706204 22 131.73236769667133 1.1285091821743826e-06 -1.8840858194393463e-09 1.0957249552370744e+20
0.0070161625982822 181.71458604143444 23 -1.0197804166378917 23 -145.3473180329393 9.58829168223394e-07 2.106276350850269e-09 1.0318246800535382e+20
0.0064882216717796 174.74421459928337 24 1.0366665026612014 24 159.7766776771472 8.199126477065245e-07 -1.692164632096769e-09 1.869387434608421e+20
0.0060178099241463 168.29034455081424 25 -1.053327141725886 25 -175.03496374068624 7.052954301501362e-07 1.2140451275266456e-09 4.22171889220779e+20
0.0055968492562054 162.29747808545486 26 1.0697607707498005 26 191.136248693001 6.100455440381884e-07 -8.111089506713873e-10 1.0934282677852317e+21
0.0052186332299472 156.71781001106586 27 -1.0859671862906048 27 -208.09417730368943 5.303614832322375e-07 5.309492710456937e-10 2.935055355315059e+21
0.0048775564379895 151.50993718498407 28 1.1019472072573306 28 225.92198176769776 4.63285275086276e-07 -3.3305824334016286e-10 8.538683658741271e+21
0.0045689042468504 146.63781971277257 29 -1.1177024430262283 29 -244.6324944974799 4.064950093220113e-07 1.6306163262358798e-10 4.059833468906762e+22
0.0042886879835706 142.06993834728945 30 1.1332350294193498 30 264.2381617774968 3.581530929942186e-07 -1.560652739556378e-10 5.030074817180877e+22
0.0040335146675986 137.7786061227336 31 -1.1485475485391263 31 -284.75105294835055 3.167940745564102e-07 4.810958975777645e-11 5.984189208488986e+23
0.0038004832465949 133.73940222171356 32 1.1636428755354016 32 306.1828720279459 2.812408902834107e-07 -1.4275141688247807e-11 7.655920323886247e+24
0.0035871013433061 129.93070346395737 33 -1.1785240774608663 33 -328.5449628178106 2.505417446246946e-07 -8.66455553297025e-12 2.332684655786121e+25
0.0033912180018347 126.33329427292638 34 1.193194365245408 34 351.84832252115353 2.2392212925662727e-07 -1.962267957759576e-11 5.088711885489225e+24
0.0032109690127918 122.93004022220424 35 -1.2076570214977618 35 -376.1036050557958 2.0074804355509893e-07 2.0369404299805647e-11 5.267530020236526e+24
0.003044732195316 119.70561335492452 36 1.2219153687081523 36 401.32112736718113 1.8049758627948025e-07 -8.532728484483854e-12 3.338580505035307e+25
0.0028910906144599 116.64625992652982 37 -1.2359726966587892 37 -427.51088137412006 1.6273885409738336e-07 5.0782354543635896e-12 1.0454104349990544e+26
0.0027488021647016 113.73960313778625 38 1.249832322594555 38 454.6825299985716 1.4711262190699208e-07 -2.289837705427841e-11 5.687737332356959e+24
0.0026167742883788 110.97447482182626 39 -1.2634974905598026 39 -482.84542392223295 1.3331869089435458e-07 2.1784490561469845e-11 6.93439474671437e+24
0.0022731515516185 103.43181891521667 42 1.303357718713274 42 573.3703477826026 1.0060139585765361e-07 7.15010185289886e-12 8.530110670391725e+25
0.0021735596203826 101.14065110974715 43 -1.316276097314542 43 -605.5854576045299 9.19786725114485e-08 -8.137172623149748e-11 7.203536013408933e+23
0.0020803766924533 98.94889673241194 44 1.329015182956592 44 638.8339129953578 8.426069084470092e-08 -4.3370670501653344e-11 2.7679591300171605e+24
0.0018341654969726 92.90930818253463 47 -1.3661838257253975 47 -744.8530832027469 6.549534288934011e-08 5.684100787397017e-11 2.073171957761938e+24
0.001693549080898 89.27685037048023 49 -1.3901148105721424 49 -820.8293594751258 5.583733257491909e-08 -4.211762150923063e-12 4.4290711296226194e+26
0.0016292321554582 87.56518165943103 50 1.4018330899471831 50 860.4256215043669 5.167649786427973e-08 -2.509759402933699e-12 1.3477389473865538e+27
0.001568512689788 85.9179655463631 51 -1.4133896016135636 51 -901.101795880605 4.789623318074487e-08 -3.6383020628435536e-11 6.91930263848957e+24
0.0015111271760993 84.33162608518411 52 1.4247864986951655 52 942.8633944896908 4.4455509057801664e-08 -4.6518814281518254e-11 4.5601234512433567e+24
0.0014568358099965 82.80284723614419 53 -1.4360258485045605 53 -985.7156407254068 4.1318366036355743e-08 -2.8486240206006143e-11 1.30841171630158e+25
0.00131043340586 78.53214220627738 56 1.468818344095459 56 1120.864545671009 3.343085394185252e-08 -1.1988742408706745e-11 9.129746849336414e+25
0.0001531978618471 26.851361929969325 168 1.9281435315435889 168 12585.96894443053 4.5675980702720047e-10 7.571114039021165e-11 1.6749849974197987e+26
2.95682704785285e-06 3.7303787425886945 1221 -0.1254849196652404 1221 -42487.81274973741 1.6900739411627916e-13 2.5491909742630572e-09 3.966242976327098e+26


==> python/data/data_with_freqHz/M1.4R1.0_G1.67n2.0L2_pmode_order0to59+freqHz.txt <==
sigma_sq freq_Hz Uorder U_R Vorder V_R Normalisation Qnl damping
4.5556010825497175 4630.339236065862 0 14.44153539265035 0 3.170061460439201 0.4438450788135289 0.4016438700939712 0.0067307311516355
13.79020184291527 8056.107966458988 1 59.07718912799599 1 4.283997420453818 0.3947648472532157 -0.1365425469345123 0.0063556307881205
27.017514461548004 11276.197213294228 2 136.6089780106612 2 5.056311830629125 0.2253756686641221 0.0580705589169512 0.0091544679306046
44.13639684600704 14412.469605597787 3 251.27058439619776 3 5.693047062012019 0.1289566008231593 -0.0260968617745009 0.0169850012298141
65.08123066019746 17501.2006839014 4 406.6524103516944 4 6.248382309795176 0.0770725548015505 0.012011903403752 0.0368723425177647
89.81009983139008 20559.026960679 5 605.9561073694206 5 6.747081993098202 0.0482066117294126 -0.0055943517251392 0.0892659870210336
118.29596402648252 23595.26886247416 6 852.0757628617711 6 7.202914908140044 0.031414263365986 0.0026209770072244 0.2344064875043049
150.52108108453228 26615.74524132521 7 1147.6377176355354 7 7.624431802942318 0.0212182542028794 -0.0012314092810121 0.6558981442545087
186.47359742301728 29624.337109693228 8 1495.0238864217963 8 8.017348874489704 0.014784420775693 0.0005791796680224 1.9318552884093956
226.14544855047944 32623.750888895614 9 1896.3873053561103 9 8.38569742401702 0.0105840060856993 -0.0002724364947253 5.936488547221165
269.5310493686491 35615.936435805714 10 2353.663421251043 10 8.732438903682665 0.0077581982860741 0.0001280890000146 18.90578132668132
316.6264653775654 38602.334782414546 11 -2868.5786600483675 11 -9.059819609929304 0.0058061310431152 6.017490203515733e-05 62.07413774031404
367.4288804606701 41584.03342539302 12 3442.6570005719177 12 9.369587377729824 0.0044256261691541 2.824245783324108e-05 209.259097464409
421.93625051481456 44561.86782262692 13 -4077.225031905713 13 -9.66313045381453 0.0034287297788997 1.32415868764126e-05 721.875259948148
480.1470746116072 47536.48988493192 14 4773.41597067499 14 9.9415704543092 0.0026952821747902 6.201823323408489e-06 2541.256781697278
542.060240295902 50508.41534427222 15 -5532.172763238326 15 -10.205826496741762 0.0021465405641499 2.9016137439906074e-06 9108.809071491649
607.6749186625306 53478.057301942004 16 6354.250184077713 16 10.456660278273803 0.0017297362986681 1.3562209325117053e-06 33176.63963444302
676.9904938109597 56445.75049165543 17 -7240.21670507073 17 -10.694709558350652 0.0014087826310154 6.332545816025832e-07 122606.66596474795
750.0065111434762 59411.76893885566 18 8190.456101948789 18 10.920513329229024 0.0011585415993122 2.954106044676704e-07 459043.3231611375
826.7226422617204 62376.339159016825 19 -9205.168161032065 19 -11.134530119850671 0.0009612047349184 1.3772432921525098e-07 1738180.6415502334
907.1386617401404 65339.650159419405 20 10284.37015046087 20 11.337153385944244 0.0008039600756547 6.407736677694178e-08 6669284.418593292
991.254426645066 68301.86091153447 21 -11427.897625410258 21 -11.528722917376124 0.0006774588756755 2.989300016842898e-08 25664134.12191556
1079.0698672716967 71263.10631665307 22 12635.405370532952 22 11.709534066116456 0.0005747899037306 1.3836806298536166e-08 101079957.82143568
1170.5849760555234 74223.5016764531 23 -13906.369271795576 23 -11.879846022504458 0.0004907820536593 6.459818032424521e-09 394084582.25757456
1265.7998028536724 77183.1463226842 24 15240.087225041238 24 12.039887500917832 0.0004215227706013 3.0116734972066207e-09 1550565380.3108134
1364.7144503142688 80142.12644081243 25 -16635.681979125264 25 -12.189862850278182 0.0003640209819108 1.3616980450954606e-09 6525152960.930577
1467.329071092951 83100.51733964754 26 18092.102598211277 26 12.329955805167796 0.0003159678906556 6.512927689870111e-10 24673362993.892426
1573.6438673191133 86058.3853121638 27 -19608.12858794097 27 -12.460334256786233 0.0002755652956043 3.3479289350986423e-10 81184016914.93831
1683.6590881909715 89015.78907428149 28 21182.3725417854 28 12.581152972330452 0.0002414008305166 6.779252835698577e-11 1729672673172.247
1797.3750309310578 91972.78101088865 29 -22813.28532896767 29 -12.692557166072074 0.0002123564396439 1.2877596251809602e-10 420619000696.87646
1914.7920402231373 94929.40815049353 30 24499.16013047668 30 12.794684548417765 0.0001875404703014 1.5569056561657305e-11 25355260986194.777
2035.91050859182 97885.71298527309 31 -26238.13944380889 31 -12.88766835923538 0.0001662368965765 -2.389415372997669e-11 9522154632180.22
2160.730876866947 100841.73414838086 32 28028.22026121288 32 12.971638699329706 0.0001478669375851 4.268315798297575e-11 2649240959396.235
2289.253634266311 103797.50696651058 33 -29867.262654956976 33 -13.04672501460513 0.0001319598741542 2.5606271284335308e-11 6557758147748.548
2421.47931992846 106753.063952353 34 31752.99724157845 34 13.113057369621927 0.000118130627053 -7.794769906474845e-11 632510554031.0107
2557.408520404164 109708.43513055755 35 -33683.03425085988 35 -13.17076797943072 0.0001060624413786 6.633807605467854e-11 782906584410.9222
2697.041873875367 112663.64845273961 36 35654.87338260964 36 13.21999251400973 9.54933986295512e-05 6.885627972418461e-12 65339140581305.484
2840.3800657656125 115618.72997350663 37 -37665.91390050687 37 -13.260871090628337 8.620584709476068e-05 -4.913318654892273e-11 1156999390371.5764
2987.423831681981 118573.70414555827 38 39713.46618276316 38 13.293549365710112 7.801807091350823e-05 2.2699608536755858e-13 4.900106138841293e+16
3138.173955469597 121528.59397701759 39 -41794.762835101545 39 -13.31817911568145 7.077767215632838e-05 7.799248049690927e-11 376163291024.8471
3292.631267374882 124483.42116834491 40 43906.97114187588 40 13.33491896797835 6.43562987022371e-05 -7.460886265348821e-11 373395319440.25824
3450.796646193233 127438.20630372393 41 -46047.20560056875 41 -13.34393484222148 5.86454081153834e-05 -9.279303599428314e-12 21976898481510.92
3612.671013728497 130392.96887763683 42 48212.540581650006 42 13.34540023114174 5.355285394918314e-05 5.4551722905209394e-11 580179170733.4884
3778.255336451557 133347.7274449117 43 -50400.02363823174 43 -13.339496447470404 4.900012007126084e-05 7.839191599214205e-12 25686843371596.617
3947.550622517229 136302.49967108946 44 52606.68843456329 44 13.32641262014313 4.492006537688437e-05 -8.181564331748887e-11 216026878194.93945
4120.55791844897 139257.30237074126 45 -54829.56776145417 45 -13.306345608193594 4.125508188793739e-05 5.3001577620637094e-11 472439569842.1773
4297.278308827042 142212.151590687 46 57065.70690885429 46 13.279499908500265 3.79555808740115e-05 3.212692293709008e-11 1182253693198.0684
4477.712912280378 145167.06262311724 47 -59312.175234417286 47 -13.246087097667097 3.49787415233492e-05 -2.572783807072145e-11 1697918447050.84
4661.862878909356 148122.05003986426 48 61566.07986477244 48 13.206325768031942 3.228747883407091e-05 -5.974372646907803e-11 290490743748.3524
4849.729387489294 151077.1277192249 49 -63824.57622745126 49 -13.160440743786229 2.9849581580524995e-05 7.569076772776588e-11 167230339955.58356
5041.313642774993 154032.3088712321 50 66084.87939769564 50 13.108662559094329 2.763699449082448e-05 1.4816129133410318e-11 4039047498630.895
5236.616870736775 156987.6060290603 51 -68344.27502564352 51 -13.051226910940922 2.562521789155255e-05 -4.7551555073312914e-11 363416679051.7276
5435.640317609724 159943.03109748167 52 70600.12839215407 52 12.98837381925811 2.3792801699769703e-05 -3.44936204777945e-11 640998364011.1073
5638.385244314615 162898.59532918676 53 -72849.8933295752 53 -12.920346903047326 2.212091954656549e-05 8.025236849849421e-11 110055232577.2946
5844.852924200948 165854.30935077078 54 75091.12037116625 54 12.847392628178318 2.05930089878938e-05 -7.79497715354486e-12 10855730094084.771
6055.044639438942 168810.18316715752 55 -77321.4633045791 55 -12.769759416959692 1.9194465579843924e-05 -3.8438171907151707e-11 415983166974.3258
6268.96167819468 171766.22617629764 56 79538.68542196743 56 12.687696863521827 1.7912382923181418e-05 -3.3483823505941086e-11 511416324522.96185
6486.60532944064 174722.44715053128 57 -81740.66429952452 57 -12.601454867082628 1.673533098263238e-05 6.972481498951419e-11 110160580216.0272


==> python/data/data_with_freqHz/M1.4R1.0_G2.00n1.0L2_pmode_order0to59+freqHz.txt <==
sigma_sq freq_Hz Uorder U_R Vorder V_R Normalisation Qnl damping
2.740976528708492 3591.6385541515815 0 5.323547420749401 0 1.942208348722756 0.5008070749301142 0.5536257211093581 0.0097857192927278
14.375704779918076 8225.35288632376 1 16.492686642779546 1 1.1472610820362124 0.1962986586092686 -0.0733158683263149 0.0202853099911246
32.22220298300313 12314.522627248445 2 29.197608158944306 2 0.9061332085752168 0.0747747824101021 0.0110507399921747 0.1777226274359118
55.87449779968065 16216.11377757747 3 43.426666926444106 3 0.7772180273240021 0.0330024189478043 -0.0016903362001052 2.526169310330076
85.2189028180779 20026.632839156748 4 59.08437438802165 4 0.6933247496861279 0.0164764296035079 0.0002561022101289 47.30830360890723
120.2130060580914 23785.686754151942 5 76.07531948488302 5 0.632837676950107 0.0090479200340521 -3.825191334270144e-05 1065.6796283760068
160.838256065274 27512.790693577263 6 94.31505571441414 6 0.5863969058666448 0.0053502684009345 5.6336359728422525e-06 27446.03622410991
207.08556342769091 31218.70460939729 7 113.73073364471182 7 0.5491968232527542 0.0033545728022475 -8.19324310042701e-07 782752.7015025154
258.9500724257473 34909.850172938604 8 134.25959415922662 8 0.5184767586247352 0.0022050702140141 1.1786258006247097e-07 24190895.408973277
316.4290059787057 38590.29601840827 9 155.84723388430567 9 0.4925187985247561 0.001506840142384 -1.679600634662e-08 797758188.8741959
379.52068587288136 42262.744141618256 10 178.44609228468465 10 0.4701880529539061 0.0010636096862065 2.376560358097677e-09 27699204917.75526
448.2240508771233 45929.058681793635 11 -202.01422949441155 11 -0.4506992184668491 0.000771619663617 3.332191295509913e-10 1010149704782.4004
522.5384039374907 49590.56697889453 12 226.51435474588436 12 0.4334884346265288 0.0005730875147551 4.618966115624522e-11 38682089325959.984
602.4632722034836 53248.23962047624 13 -251.9130607884284 13 -0.4181384535478147 0.0004343743396668 5.239240164216719e-12 2261716356671035.5
687.998325912607 56902.80263403153 14 278.18021404405715 14 0.4043326902015305 0.0003351332893642 2.7500309754937e-12 6294858478738984.0
779.143329495976 60554.80987843342 15 -305.2884642885377 15 -0.3918258077488146 0.0002626409492242 -7.143086723049066e-13 7.274938820957013e+16
875.8981110884162 64204.69117788042 16 333.2128525088489 16 0.380424216257789 0.0002087053095323 -2.093766608959804e-13 6.699959638312154e+17
978.2625429483592 67852.78517436323 17 -361.9304844702426 17 -0.3699727514476744 0.0001679139820401 -3.837540527478622e-13 1.5988919094240794e+17
1086.2365285489095 71499.36227087781 18 391.42026836971854 18 0.3603453372140561 0.0001366079124235 1.9780671000840963e-13 4.8809578670755904e+17
1199.8199938719915 75144.64098368742 19 -421.66268930801647 19 -0.3514382920454684 0.0001122619346265 4.898870908789376e-13 6.522464507622566e+16
1319.0128813865083 78788.79980958355 20 452.63962836335367 20 0.3431654344293128 9.310077542741988e-05 -2.000742990154304e-12 3235602954260819.0
1443.8151458341597 82431.98598083759 21 -484.33420187982256 21 -0.3354544407518237 7.785522789059919e-05 -2.7357261658298122e-12 1444333451288224.5
1574.2267512221338 86074.32201943443 22 516.730631796368 22 0.3282440925434688 6.560392635490637e-05 2.8766440732967576e-12 1098826357990305.8
1710.24766865192 89715.91070991996 23 -549.8141260484786 23 -0.3214821664565077 5.566862123667103e-05 -1.7971128717626874e-12 2385432770091214.5
1851.877874683776 93356.83891737972 24 583.5707859251628 24 0.3151237960731978 4.7543602342143416e-05 1.9525110862681543e-12 1723551251183758.5
1999.117350155497 96997.180553498 25 -617.9875172330521 25 -0.3091301855044059 4.084734280392745e-05 -1.0714881121953108e-12 4911166003328616.0
2151.966079280286 100636.99890328504 26 653.0519568927143 26 0.3034675886441864 3.5288859872310546e-05 2.6368526009867238e-12 699831287919992.9
2310.4240489664858 104276.34846803942 27 -688.7524075387316 27 -0.2981064915828239 3.0643982808856004e-05 -1.0813481075033553e-12 3610118545075281.0
2474.49124826356 107915.27643710097 28 725.077779084026 28 0.2930209510822248 2.6738391172769483e-05 1.8947040696218434e-13 1.02513552725604e+17
2644.1676679727148 111553.82387426832 29 -762.01753980921 29 -0.288188056042892 2.3435344982322e-05 4.328845990105157e-12 171994141454265.47
2819.4533003095926 115192.0266798814 30 799.5616711474864 30 0.2835874853082908 2.0626708618260518e-05 -4.226697845304345e-13 1.586732396317104e+16
3000.3481386644667 118829.91637769605 31 -837.7006259639062 31 -0.2792011417624812 1.822631520104189e-05 -8.750313758708568e-13 3269229080380444.0
3186.8521773924786 122467.52076179233 32 876.4252936108513 32 0.2750128480356457 1.6165012821345916e-05 -1.8381407273389458e-12 656681151694264.6
3378.9654116233014 126104.86443165733 33 -915.7269688134948 33 -0.2710080915549949 1.4386932268998908e-05 -4.329625299549874e-12 105285311698793.05
3576.6878371881558 129741.96923921964 34 955.5973183672656 34 0.267173810291949 1.2846650709153664e-05 5.683621261866112e-12 54528502220780.64
3780.01945045212 133378.85466094245 35 -996.0283628501786 35 -0.263498210941232 1.1507018634538188e-05 -4.0121578908829834e-14 9.79697060036896e+17
3988.960248273723 137015.53811274303 36 1037.012445835796 36 0.2599706141753 1.0337482165048964e-05 -2.113574611596365e-12 317016101595179.94
4203.510227882626 140652.03521460952 37 -1078.5422135468748 37 -0.2565813228586533 9.312778560304629e-06 3.5260908095036255e-12 102571026654225.8
4423.669386876844 144288.36001709205 38 1120.610603630539 38 0.2533215087361337 8.411914756273409e-06 -2.6712962538124563e-14 1.6137136466426652e+18
4649.437723117874 147924.525192717 39 -1163.2108084382353 39 -0.250183114109927 7.617362425028343e-06 -2.225184650985354e-12 210524635408964.47
4880.815234802689 151560.54220255528 40 1206.336281977908 40 0.2471587683712803 6.914419837196209e-06 3.662791926629339e-12 70506096853764.25
5117.80192019388 155196.42143416358 41 -1249.9807064974927 41 -0.2442417126725946 6.290702806891424e-06 2.9653887755440638e-12 97837575145162.6
5360.397777888296 158832.1723285337 42 1294.1379889886198 42 0.2414257378522724 5.735736571944986e-06 3.3116489311421445e-12 71507778498102.1
5608.602806520175 162467.8034817865 43 -1338.802243269457 43 -0.2387051266475963 5.240626677216252e-06 -7.099787867992825e-12 14211364854503.43
5862.417004981057 166103.3227408166 44 1383.9677840121915 44 0.2360746057231619 4.7977923413795e-06 -2.689255400381798e-12 90660558738890.9
6121.8403721912855 169738.73728041654 45 -1429.6291061133788 45 -0.2335293015654618 4.400749392960704e-06 -3.388704834140538e-12 52360576344688.23
6386.872907245042 173374.05367575775 46 1475.7808872285625 46 0.2310647025194673 4.0439326758100045e-06 -3.0641562757315637e-12 58835240679686.31
6657.514609303833 177009.27796258713 47 -1522.4179740122158 47 -0.2286766251843135 3.722550222913821e-06 3.179052584806181e-12 50305587502807.46
6933.7654775803785 180644.41569132666 48 1569.5353581270174 48 0.2263611833439348 3.432462856305975e-06 -1.6917842735473617e-12 163759928939831.88
7215.625511411576 184279.47197590108 49 -1617.1281995380828 49 -0.2241147627788182 3.170084606109786e-06 -8.976201349338699e-13 537158883420981.3
7503.094710182214 187914.45153502523 50 1665.19178949272 50 0.221933995783274 2.932299731867921e-06 -4.67269963661528e-12 18332399692312.973
7796.173073310754 191549.35872954843 51 -1713.7215604307123 51 -0.2198157408348159 2.7163936236712857e-06 -1.385853175200263e-12 193036092976637.7
8094.86060031518 195184.19759658838 52 1762.7130749506653 52 0.2177570634422685 2.5199948565560386e-06 -5.392190721999847e-12 11827328701370.965
8399.157290754967 198818.97187845167 53 -1812.1620157170253 53 -0.2157552183525941 2.341026469549548e-06 8.640551760661318e-12 4278401362613.753
8709.063144129479 202453.6850479304 54 1862.0641872950507 54 0.2138076342703422 2.1776649455897464e-06 6.83591633388699e-12 6357692940821.419
9024.578160142051 206088.34033509513 55 -1912.4155067758688 55 -0.2119119003109443 2.0283054571124224e-06 3.240781897008664e-12 26344045950618.625
9345.702338390036 209722.94074485928 56 1963.211998908676 56 0.2100657529554871 1.8915324265170004e-06 3.9575286508916094e-12 16472665532483.863
9672.435678601698 213357.4890787783 57 -2014.449791857048 57 -0.2082670651905024 1.7660944472763523e-06 1.1009658275924298e-11 1987085368853.3865


==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

GWANSO.tex  paper file, LaTeX format
GWANSO.bib  .bib file for bibliography

l2table+freqHz.tex  table file, LaTex format
python\data\data_with_freqHz\M1.4R1.0_G2.00n1.0L2_pmode_order0to59+freqHz.txt
data for top-left Table 1
python\data\data_with_freqHz\M1.4R1.0_G1.67n1.5L2_pmode_order0to59+freqHz.txt data for top-right Table 1
python\data\data_with_freqHz\M1.4R1.0_G1.67n2.0L2_gmode_order1to59+freqHz.txt
data for bottom-left Table 1
python\data\data_with_freqHz\M1.4R1.0_G1.67n2.0L2_pmode_order0to59+freqHz.txt
data for bottom-right Table 1

python\plot\molleweide\l24_mollweide_r_without_damping.png  Image used as Figure 1
python\plot\molleweide\l24_mollweide_r_with_damping_multClumps.png  Image used as Figure 2
python\plot\waveform overlay\M1.4R1.0_G2.00n1.0_pmode_StrainWaveform_m0_Overlay_Qcut=0.001.png   Image used as Figure 3a
python\plot\waveform overlay\M1.4R1.0_G1.67n1.5_pmode_StrainWaveform_m0_Overlay_Qcut=0.001.png   Image used as Figure 3b
python\plot\waveform overlay\M1.4R1.0_G1.67n2.0_pmode_StrainWaveform_m0_Overlay_Qcut=0.001.png   Image used as Figure 3c
python\plot\waveform overlay\M1.4R1.0_G1.67n2.0_gmode_StrainWaveform_m0_Overlay_Qcut=0.001.png   Image used as Figure 3d
python\plot\PSD\compare_Nagar2004_10ms_T-4   Image used as Figure 4b
python\plot\PSD\compare_Nagar2004_10ms_T-5   Image used as Figure 4a
python\plot\PSD\compare_Nagar2004_100ms_T-4  Image used as Figure 4c
python\plot\PSD\_PSD_crossIncl.png           Image used as Figure 5
python\plot\PSD\_PSD_LIGOcompare.png         Image used as Figure 6
python\plot\M1.4R1.0_Q_without_outlier.png  Image used as Figure B1

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
